Data-driven learning of robust nonlocal physics from high-fidelity synthetic data

A key challenge to nonlocal models is the analytical complexity of deriving them from first principles, and frequently their use is justified a posteriori. In this work we extract nonlocal models from data, circumventing these challenges and providing data-driven justification for the resulting model form. Extracting provably robust data-driven surrogates is a major challenge for machine learning (ML) approaches, due to nonlinearities and lack of convexity. Our scheme allows extraction of provably invertible nonlocal models whose kernels may be partially negative. To achieve this, based on established nonlocal theory, we embed in our algorithm sufficient conditions on the non-positive part of the kernel that guarantee well-posedness of the learnt operator. These conditions are imposed as inequality constraints and ensure that models are robust, even in small-data regimes. We demonstrate this workflow for a range of applications, including reproduction of manufactured nonlocal kernels; numerical homogenization of Darcy flow associated with a heterogeneous periodic microstructure; nonlocal approximation to high-order local transport phenomena; and approximation of globally supported fractional diffusion operators by truncated kernels.

==> highlights.txt <==
- Nonlocal models with sign-changing kernels appear in several physical settings, but their a priori derivation is challenging.

- We present an optimization framework for data-driven extraction of such models, guaranteeing that potentially sign-changing kernels provide solvable models.

- The main contribution is the formulation of an inequality-constrained optimization problem from the mathematical analysis by Mengesha and Du, allowing enforcement of well-posedness.

- A variety of applications demonstrate both the effectiveness of the approach and the potential to impact several application areas, including: coarse-graining/homogenization, high-order effects, and fractional diffusion processes.
